Relativistic isotropic stellar model in $f(R,\,T)$ gravity with Durgapal- IV Metric

In this work, a new static, non-singular, spherically symmetric fluid model has been obtained in the background of $f(R,\,T)$ gravity. Here we consider the isotropic metric potentials of Durgapal-IV [M.C. Durgapal, J. Phys. A {\bf 15} 2637 (1982)] solution as input to handle the Einstein field equations in $f(R,\,T)$ environment. For different coupling parameter values of $\chi$, graphical representations of the physical parameters have been demonstrated to describe the analytical results more clearly. It should be highlighted that the results of General Relativity (GR) are given by $\chi=0$. With the use of both analytical discussion and graphical illustrations, a thorough comparison of our results with the GR outcomes is also covered. The numerical values of the various physical attributes have been given for various coupling parameter $\chi$ values in order to discuss the impact of this parameter. Here we apply our solution by considering the compact star candidate LMC X-4 [M.L. Rawls et al., Astrophys. J. {\bf 730} 25 (2011)] with mass$=(1.04 \pm 0.09)M_{\odot}$ and radius $= 8.301_{-0.2}^{+0.2}$ km. respectively, to analyze both analytically and graphically. To confirm the physical acceptance of our model, we discuss certain physical properties of our obtained solution such as energy conditions, causality, hydrostatic equilibrium through a modified Tolman-Oppenheimer-Volkoff (TOV) conservation equation, pressure-density ratio, etc. Also, our solution is well-behaved and free from any singularity at the center. From our present study, it is observed that all of our obtained results fall within the physically admissible regime, indicating the viability of our model.

==> reference.txt <==
@article{Buchdahl:1959zz,
    author = "Buchdahl, Hans A.",
    title = "{General Relativistic Fluid Spheres}",
    doi = "10.1103/PhysRev.116.1027",
    journal = "Phys. Rev.",
    volume = "116",
    pages = "1027",
    year = "1959"
}


@book{Hawking:1973uf,
    author = "Hawking, S. W. and Ellis, G. F. R.",
    title = "{The Large Scale Structure of Space-Time}",
    doi = "10.1017/CBO9780511524646",
    isbn = "978-0-521-20016-5, 978-0-521-09906-6, 978-0-511-82630-6, 978-0-521-09906-6",
    publisher = "Cambridge University Press",
    series = "Cambridge Monographs on Mathematical Physics",
    month = "2",
    year = "2011"
}



@article{Errehymy:2022ihw,
    author = "Errehymy, Abdelghani and Khedif, Youssef and Mustafa, G. and Daoud, Mohammed",
    title = "{Anisotropic stars of class one space\textendash{}time in f(R,T) gravity under the simplest linear functional of the matter\textendash{}geometry coupling}",
    doi = "10.1016/j.cjph.2021.10.040",
    journal = "Chin. J. Phys.",
    volume = "77",
    pages = "1502--1522",
    year = "2022"
}


@article{Sarkar:2022vko,
    author = "Sarkar, Susmita and Sarkar, Nayan and Rahaman, Farook",
    title = "{Embedding class 1 model of anisotropic fluid spheres in f(R,T) gravity}",
    doi = "10.1016/j.cjph.2021.11.014",
    journal = "Chin. J. Phys.",
    volume = "77",
    pages = "2028--2046",
    year = "2022"
}

@article{Tangphati:2022mur,
    author = "Tangphati, Takol and Hansraj, Sudan and Banerjee, Ayan and Pradhan, Anirudh",
    title = "{Quark stars in f(R,T) gravity with an interacting quark equation of state}",
    doi = "10.1016/j.dark.2022.100990",
    journal = "Phys. Dark Univ.",
    volume = "35",
    pages = "100990",
    year = "2022"
}

@article{Azmat:2022bbc,
    author = "Azmat, Hina and Zubair, M. and Ahmad, Zahid",
    title = "{Study of anisotropic and non-uniform Gravastars by gravitational decoupling in f(R,T) gravity}",
    doi = "10.1016/j.aop.2022.168769",
    journal = "Annals Phys.",
    volume = "439",
    pages = "168769",
    year = "2022"
}

@article{Bhattacharjee:2022lcs,
    author = "Bhattacharjee, Snehasish",
    title = "{Inflation in mimetic f(R,T) gravity}",
    doi = "10.1016/j.newast.2021.101657",
    journal = "New Astron.",
    volume = "90",
    pages = "101657",
    year = "2022"
}


@article{Baffou:2021ycm,
    author = "Baffou, E. H. and Houndjo, M. J. S. and Salako, I. G. and Houngue, T.",
    title = "{Inflationary cosmology in f(R,T) modified gravity}",
    doi = "10.1016/j.aop.2021.168620",
    journal = "Annals Phys.",
    volume = "434",
    pages = "168620",
    year = "2021"
}

@article{Prasad:2021yrf,
    author = "Prasad, A. K. and Kumar, J. and Singh, H. D.",
    title = "{Relativistic model for anisotropic spheres in f(R,T) gravity via Karmarkar condition}",
    doi = "10.1016/j.aop.2021.168622",
    journal = "Annals Phys.",
    volume = "434",
    pages = "168622",
    year = "2021"
}

@article{Yousaf:2021tol,
    author = "Yousaf, Z. and Bhatti, M. Z. and Farwa, U.",
    title = "{Axially and reflection symmetric systems and structure scalars in f(R,T) gravity}",
    doi = "10.1016/j.aop.2021.168601",
    journal = "Annals Phys.",
    volume = "433",
    pages = "168601",
    year = "2021"
}


@article{Ahmed:2021fav,
    author = {Ahmed, Riaz and Abbas, G. and G\"udekli, Ertan},
    title = "{Gravitational collapse for anisotropic radiating star with Karmarkar condition in f(R,T) gravity}",
    doi = "10.1016/j.cjph.2021.04.017",
    journal = "Chin. J. Phys.",
    volume = "72",
    pages = "78--92",
    year = "2021"
}

@article{Kumar:2021vqa,
    author = "Kumar, J. and Singh, H. D. and Prasad, A. K.",
    title = "{A generalized Buchdahl model for compact stars in f(R,T) gravity}",
    eprint = "2106.12560",
    archivePrefix = "arXiv",
    primaryClass = "gr-qc",
    doi = "10.1016/j.dark.2021.100880",
    journal = "Phys. Dark Univ.",
    volume = "34",
    pages = "100880",
    year = "2021"
}

@article{Sharif:2019oni,
    author = "Sharif, M. and Waseem, Arfa",
    title = "{Charged gravastars with conformal motion in $f(R,T)$ gravity}",
    eprint = "1911.08316",
    archivePrefix = "arXiv",
    primaryClass = "gr-qc",
    doi = "10.1007/s10509-019-3680-3",
    journal = "Astrophys. Space Sci.",
    volume = "364",
    number = "11",
    pages = "189",
    year = "2019"
}

@article{Noureen:2021xlf,
    author = "Noureen, I. and Usman-ul-Haq and Mardan, S. A.",
    title = "{Impact of f(R,T) gravity in evolution of charged viscous fluids}",
    doi = "10.1142/S0218271821500279",
    journal = "Int. J. Mod. Phys. D",
    volume = "30",
    number = "04",
    pages = "2150027",
    year = "2021"
}

@article{Hansraj:2018jzb,
    author = "Hansraj, Sudan and Banerjee, Ayan",
    title = "{Dynamical behavior of the Tolman metrics in f(R,T) gravity}",
    doi = "10.1103/PhysRevD.97.104020",
    journal = "Phys. Rev. D",
    volume = "97",
    number = "10",
    pages = "104020",
    year = "2018"
}

@article{Barrientos:2018cnx,
    author = "Barrientos, E. and Lobo, Francisco S. N. and Mendoza, S. and Olmo, Gonzalo J. and Rubiera-Garcia, D.",
    title = "{Metric-affine f(R,T) theories of gravity and their applications}",
    eprint = "1803.05525",
    archivePrefix = "arXiv",
    primaryClass = "gr-qc",
    doi = "10.1103/PhysRevD.97.104041",
    journal = "Phys. Rev. D",
    volume = "97",
    number = "10",
    pages = "104041",
    year = "2018"
}


@article{Gamonal:2020itt,
    author = "Gamonal, Mauricio",
    title = "{Slow-roll inflation in $f(R,T)$ gravity and a modified Starobinsky-like inflationary model}",
    eprint = "2010.03861",
    archivePrefix = "arXiv",
    primaryClass = "gr-qc",
    doi = "10.1016/j.dark.2020.100768",
    journal = "Phys. Dark Univ.",
    volume = "31",
    pages = "100768",
    year = "2021"
}

@article{Moraes:2015kka,
    author = "Moraes, Pedro H. R. S.",
    title = "{Cosmological solutions from Induced Matter Model applied to 5D $f(R,T)$ gravity and the shrinking of the extra coordinate}",
    eprint = "1502.02593",
    archivePrefix = "arXiv",
    primaryClass = "gr-qc",
    doi = "10.1140/epjc/s10052-015-3393-x",
    journal = "Eur. Phys. J. C",
    volume = "75",
    number = "4",
    pages = "168",
    year = "2015"
}

@article{Sharif:2022oia,
    author = "Sharif, M. and Saeed, M.",
    title = "{Study of gravastars admitting conformal motion in $f(R,T^2)$ gravity}",
    doi = "10.1016/j.cjph.2021.08.009",
    journal = "Chin. J. Phys.",
    volume = "77",
    pages = "583--591",
    year = "2022"
}

